Accommodating Missing Modalities in Time-Continuous Multimodal Emotion Recognition

Decades of research indicate that emotion recognition is more effective when drawing information from multiple modalities. But what if some modalities are sometimes missing? To address this problem, we propose a novel Transformer-based architecture for recognizing valence and arousal in a time-continuous manner even with missing input modalities. We use a coupling of cross-attention and self-attention mechanisms to emphasize relationships between modalities during time and enhance the learning process on weak salient inputs. Experimental results on the Ulm-TSST dataset show that our model exhibits an improvement of the concordance correlation coefficient evaluation of 37% when predicting arousal values and 30% when predicting valence values, compared to a late-fusion baseline approach.

==> arousal_68.csv <==
"timestamp","value","ground_truth"
500,0.363966315984726,0.230499997735023
1000,0.38327169418335,0.266000002622604
1500,0.405067056417465,0.301400005817413
2000,0.413678616285324,0.336800009012222
2500,0.426511734724045,0.371300011873245
3000,0.436754375696182,0.405499994754791
3500,0.431442201137543,0.439200013875961
4000,0.418702900409699,0.472499996423721
4500,0.40134871006012,0.491100013256073
5000,0.385396480560303,0.499700009822846
5500,0.36038413643837,0.504400014877319
6000,0.340270966291428,0.505500018596649
6500,0.316668033599854,0.504000008106232
7000,0.293837428092957,0.500299990177155
7500,0.271642357110977,0.495000004768372
8000,0.247549250721931,0.488499999046326
8500,0.227402284741402,0.481599986553192
9000,0.208574205636978,0.474400013685226
9500,0.193058431148529,0.466899991035461
10000,0.182223841547966,0.46000000834465
10500,0.171770870685577,0.45320001244545
11000,0.160946354269981,0.44650000333786
11500,0.152969732880592,0.439900010824204
12000,0.149819731712341,0.433299988508225
12500,0.136096924543381,0.427300006151199
13000,0.12764036655426,0.421200007200241
13500,0.125609904527664,0.415199995040894
14000,0.122967466711998,0.409299999475479
14500,0.113663159310818,0.403600007295608
15000,0.111685112118721,0.397899985313415
15500,0.100126713514328,0.392300009727478
16000,0.095618173480034,0.386799991130829
16500,0.093318864703178,0.381300002336502
17000,0.083669446408749,0.375099986791611
17500,0.081223495304585,0.368900001049042
18000,0.083594337105751,0.362300008535385
18500,0.082162976264954,0.355599999427795
19000,0.078825354576111,0.348399996757507
19500,0.072163306176663,0.341399997472763
20000,0.06445025652647,0.33390000462532
20500,0.053896076977253,0.326700001955032
21000,0.053474675863981,0.319000005722046
21500,0.054983381181955,0.311500012874603
22000,0.054509826004505,0.304100006818771
22500,0.050893150269985,0.296600013971329
23000,0.048106074333191,0.28889998793602
23500,0.0456079877913,0.281100004911423
24000,0.040352053940296,0.273499995470047
24500,0.035829812288284,0.266299992799759
25000,0.031974665820599,0.259299993515015
25500,0.028375627472997,0.252499997615814
26000,0.0241485144943,0.245900005102158
26500,0.023031996563077,0.239700004458427
27000,0.020245691761375,0.233500003814697
27500,0.01676150970161,0.227599993348122
28000,0.011154581792653,0.221699997782707
28500,0.008313811384141,0.216100007295608
29000,0.008972562849522,0.210600003600121
29500,0.010703017935157,0.204799994826317
30000,0.010270472615957,0.199499994516373
30500,0.007930742576718,0.194100007414818
31000,0.002773331245407,0.189099997282028
31500,-0.002343916101381,0.183899998664856
32000,-0.004392310976982,0.178800001740456
32500,-0.005548433400691,0.173500001430512
33000,-0.006921487860382,0.168500006198883
33500,-0.010662125423551,0.163100004196167
34000,-0.010563034564257,0.158099994063377
34500,-0.01339618396014,0.152799993753433
35000,-0.012803907506168,0.147699996829033
35500,-0.019225291907787,0.142599999904633
36000,-0.02019370906055,0.137500002980232
36500,-0.023258574306965,0.13230000436306
37000,-0.030308023095131,0.126800000667572
37500,-0.035430960357189,0.121500000357628
38000,-0.033955290913582,0.115900002419949
38500,-0.038778800517321,0.109899997711182
39000,-0.038978762924671,0.10360000282526
39500,-0.039353184401989,0.097099997103214
40000,-0.039183035492897,0.090700000524521
40500,-0.042450945824385,0.08389999717474
41000,-0.049477830529213,0.076999999582768
41500,-0.050763987004757,0.069700002670288
42000,-0.051093466579914,0.0625
42500,-0.054282110184431,0.055500000715256
43000,-0.053712528198958,0.048300001770258
43500,-0.057229328900576,0.041299998760223
44000,-0.058193922042847,0.034499999135733
44500,-0.050260324031115,0.028200000524521
45000,-0.047844391316176,0.021900000050664
45500,-0.053034823387861,0.016200000420213
46000,-0.053444597870112,0.011300000362098
46500,-0.049989432096481,0.007100000046194
47000,-0.046091478317976,0.003899999894202
47500,-0.044674552977085,0.001000000047497
48000,-0.045278318226338,-0.001200000056997
48500,-0.039374675601721,-0.002700000070035
49000,-0.035034082829952,-0.003299999982119
49500,-0.038070917129517,-0.003500000108033
50000,-0.035861440002918,-0.003299999982119
50500,-0.032818287611008,-0.002499999944121
51000,-0.032399386167526,-0.001500000013039
51500,-0.035039160400629,-0.000300000014249
52000,-0.036330811679363,0.001200000056997
52500,-0.035529378801584,0.002700000070035
53000,-0.038203831762076,0.004300000146031
53500,-0.045452006161213,0.005599999800324
54000,-0.047015465795994,0.006699999794364
54500,-0.045043077319861,0.007400000002235
55000,-0.043558299541473,0.00789999961853
55500,-0.046739302575588,0.008100000210106
56000,-0.050223436206579,0.00789999961853
56500,-0.05113048478961,0.007300000172108
57000,-0.050430499017239,0.006599999964237
57500,-0.04851446300745,0.005599999800324
58000,-0.048155434429646,0.004199999850243
58500,-0.053308453410864,0.002700000070035
59000,-0.052488937973976,0.00109999999404
59500,-0.050285112112761,-0.001000000047497
60000,-0.055593568831682,-0.003500000108033
60500,-0.055695224553347,-0.006300000008196
61000,-0.057465378195047,-0.009600000455976
61500,-0.063158579170704,-0.013100000098348
62000,-0.066650211811066,-0.017000000923872
62500,-0.069963298738003,-0.020899999886751
63000,-0.077856525778771,-0.025100000202656
63500,-0.077340699732304,-0.029699999839068
64000,-0.080979131162167,-0.034699998795986
64500,-0.083871833980084,-0.040100000798702
65000,-0.085656717419624,-0.045699998736382
65500,-0.087425619363785,-0.051500000059605
66000,-0.084362089633942,-0.057500001043081
66500,-0.084411576390267,-0.063400000333786
67000,-0.081938691437245,-0.069099999964237
67500,-0.0847093090415,-0.074500001966953
68000,-0.086672365665436,-0.079599998891354
68500,-0.090993210673332,-0.084100000560284
69000,-0.090924695134163,-0.088100001215935
69500,-0.090978249907494,-0.091700002551079
70000,-0.096197403967381,-0.094899997115135
70500,-0.104042403399944,-0.097300000488758
71000,-0.108301937580109,-0.09910000115633
71500,-0.113853596150875,-0.100400000810623
72000,-0.115715526044369,-0.101300001144409
72500,-0.119791939854622,-0.101899996399879
73000,-0.120161846280098,-0.102300003170967
73500,-0.117771252989769,-0.102399997413158
74000,-0.120800673961639,-0.102600000798702
74500,-0.111925534904003,-0.102799996733665
75000,-0.113353401422501,-0.103200003504753
75500,-0.109703674912453,-0.103699997067451
76000,-0.111733071506023,-0.104400001466274
76500,-0.110982403159142,-0.105099998414516
77000,-0.109595909714699,-0.105899997055531
77500,-0.107987515628338,-0.106899999082088
78000,-0.109952993690968,-0.107900001108646
78500,-0.10811311006546,-0.108999997377396
79000,-0.108962543308735,-0.109999999403954
79500,-0.105372384190559,-0.11089999973774
80000,-0.101411446928978,-0.111299999058247
80500,-0.098937720060349,-0.111400000751019
81000,-0.096998415887356,-0.111000001430511
81500,-0.101914390921593,-0.109899997711182
82000,-0.100616924464703,-0.10809999704361
82500,-0.101704262197018,-0.105700001120567
83000,-0.103061079978943,-0.10249999910593
83500,-0.096890658140183,-0.098899997770786
84000,-0.102294929325581,-0.094899997115135
84500,-0.098840415477753,-0.090899996459484
85000,-0.100092977285385,-0.086900003254414
85500,-0.10086639970541,-0.082900002598763
86000,-0.101454816758633,-0.079000003635883
86500,-0.110677026212215,-0.075300000607967
87000,-0.112558096647263,-0.071699999272823
87500,-0.110132284462452,-0.068599998950958
88000,-0.105025827884674,-0.0658999979496
88500,-0.100508153438568,-0.063699997961521
89000,-0.101734280586243,-0.06190000101924
89500,-0.109812021255493,-0.060899998992682
90000,-0.108918055891991,-0.060400001704693
90500,-0.102844744920731,-0.060499999672175
91000,-0.100362375378609,-0.061000000685454
91500,-0.100438073277473,-0.061700001358986
92000,-0.103299252688885,-0.0625
92500,-0.09961261600256,-0.063299998641014
93000,-0.1021414026618,-0.063900001347065
93500,-0.106489837169647,-0.064300000667572
94000,-0.10107035189867,-0.064499996602535
94500,-0.098098047077656,-0.064499996602535
95000,-0.098454132676125,-0.064099997282028
95500,-0.096424326300621,-0.063400000333786
96000,-0.095863580703735,-0.062300000339747
96500,-0.092565670609474,-0.060899998992682
97000,-0.089651197195053,-0.05909999832511
97500,-0.091582901775837,-0.057100001722574
98000,-0.089230708777905,-0.055100001394749
98500,-0.085072420537472,-0.052799999713898
99000,-0.087656937539578,-0.050700001418591
99500,-0.081251792609692,-0.048900000751019
100000,-0.079016037285328,-0.047200001776219
100500,-0.071210563182831,-0.046000000089407
101000,-0.070111326873303,-0.045200001448393
101500,-0.065658621490002,-0.044900000095368
102000,-0.064215287566185,-0.045299999415875
102500,-0.059082083404064,-0.046300001442432
103000,-0.06206227093935,-0.048200000077486
103500,-0.060557447373867,-0.051100000739098
104000,-0.05732411146164,-0.055100001394749
104500,-0.056594647467136,-0.059999998658896
105000,-0.055853191763163,-0.065600000321865
105500,-0.057310465723276,-0.071900002658367
106000,-0.054911330342293,-0.078699998557568
106500,-0.049874018877745,-0.086000002920628
107000,-0.050653826445341,-0.093699999153614
107500,-0.052870191633701,-0.101599998772144
108000,-0.054483249783516,-0.109700001776218
108500,-0.055710889399052,-0.117899999022484
109000,-0.056966491043568,-0.126399993896484
109500,-0.056266341358423,-0.134700000286102
110000,-0.055987156927586,-0.143099993467331
110500,-0.054623063653708,-0.151299998164177
111000,-0.056451134383679,-0.158899992704391
111500,-0.058671411126852,-0.165500000119209
112000,-0.058314546942711,-0.171599999070168
112500,-0.052728906273842,-0.176699995994568
113000,-0.05543090030551,-0.181099995970726
113500,-0.054169476032257,-0.184799998998642
114000,-0.05522146075964,-0.187700003385544
114500,-0.057827986776829,-0.189400002360344
115000,-0.060176908969879,-0.190099999308586
115500,-0.059379681944847,-0.189899995923042
116000,-0.053861707448959,-0.188800007104874
116500,-0.054343696683645,-0.186499997973442
117000,-0.048879880458117,-0.183300003409386
117500,-0.045030403882265,-0.179100006818771
118000,-0.04392421245575,-0.173899993300438
118500,-0.036722596734762,-0.167899996042252
119000,-0.031106388196349,-0.161500006914139
119500,-0.027358112856746,-0.154400005936623
120000,-0.028923248872161,-0.147100001573563
120500,-0.026917193084955,-0.139500007033348
121000,-0.028155732899904,-0.131699994206429
121500,-0.027499528601766,-0.12389999628067
122000,-0.028193140402436,-0.116499997675419
122500,-0.030927469953895,-0.109499998390675
123000,-0.033983059227467,-0.102899998426437
123500,-0.03510394692421,-0.096799999475479
124000,-0.03667813539505,-0.091399997472763
124500,-0.036717165261507,-0.08669999986887
125000,-0.039303001016378,-0.082699999213219
125500,-0.041116632521153,-0.079300001263619
126000,-0.044345371425152,-0.076499998569489
126500,-0.0467161051929,-0.074100002646446
127000,-0.042104009538889,-0.072300001978874
127500,-0.042494487017393,-0.070900000631809
128000,-0.043448977172375,-0.069700002670288
128500,-0.041406150907278,-0.068499997258186
129000,-0.041580554097891,-0.067400000989437
129500,-0.04224431142211,-0.066100001335144
130000,-0.043281797319651,-0.064599998295307
130500,-0.044885732233524,-0.063000001013279
131000,-0.042495544999838,-0.061299998313189
131500,-0.040280036628246,-0.059500001370907
132000,-0.042025495320559,-0.057599999010563
132500,-0.039295684546232,-0.055700000375509
133000,-0.032301232218742,-0.053800001740456
133500,-0.029436968266964,-0.051899999380112
134000,-0.02902570925653,-0.050299998372793
134500,-0.028126437216997,-0.048900000751019
135000,-0.02637461386621,-0.047899998724461
135500,-0.02575222030282,-0.047499999403954
136000,-0.027252081781626,-0.0472999997437
136500,-0.028536224737763,-0.047899998724461
137000,-0.027377791702747,-0.049499999731779
137500,-0.032222136855126,-0.051600001752377
138000,-0.032291412353516,-0.054299999028444
138500,-0.031932547688484,-0.057599999010563
139000,-0.030996384099126,-0.061400000005961
139500,-0.032708652317524,-0.065600000321865
140000,-0.03807420283556,-0.070299997925758
140500,-0.040483523160219,-0.075300000607967
141000,-0.045514453202486,-0.080899998545647
141500,-0.057425897568464,-0.08669999986887
142000,-0.063456006348133,-0.0929000005126
142500,-0.067927911877632,-0.099399998784065
143000,-0.066803298890591,-0.106299996376038
143500,-0.075779385864735,-0.113899998366833
144000,-0.082243368029595,-0.121899999678135
144500,-0.084923624992371,-0.130500003695488
145000,-0.090547993779183,-0.139500007033348
145500,-0.105447471141815,-0.149000003933907
146000,-0.119714923202991,-0.158899992704391
146500,-0.124446988105774,-0.169200003147125
147000,-0.129581958055496,-0.179800003767014
147500,-0.137155741453171,-0.190699994564056
148000,-0.148590564727783,-0.201800003647804
148500,-0.160785675048828,-0.213100001215935
149000,-0.171055614948273,-0.224299997091293
149500,-0.174635320901871,-0.235300004482269
150000,-0.175392255187035,-0.246000006794929
150500,-0.18200509250164,-0.256300002336502
151000,-0.176541611552238,-0.266000002622604
151500,-0.172475412487984,-0.275099992752075
152000,-0.180095434188843,-0.283300012350082
152500,-0.186066344380379,-0.290499985218048
153000,-0.169059634208679,-0.296900004148483
153500,-0.157562077045441,-0.30239999294281
154000,-0.161516591906548,-0.30689999461174
154500,-0.172352403402329,-0.310499995946884
155000,-0.175982117652893,-0.312999993562698
155500,-0.19541996717453,-0.31470000743866
156000,-0.212293267250061,-0.315400004386902
156500,-0.212229907512665,-0.315600007772446
157000,-0.222138956189156,-0.315299987792969
157500,-0.23925755918026,-0.314500004053116
158000,-0.255318999290466,-0.313199996948242
158500,-0.27316477894783,-0.311599999666214
159000,-0.283440381288528,-0.309799998998642
159500,-0.286634564399719,-0.307700008153915
160000,-0.297955602407455,-0.305599987506866
160500,-0.303874522447586,-0.303200006484985
161000,-0.304561138153076,-0.300799995660782
161500,-0.307985663414001,-0.298299998044968
162000,-0.307890594005585,-0.295899987220764
162500,-0.310419589281082,-0.293700009584427
163000,-0.307903856039047,-0.291599988937378
163500,-0.312990128993988,-0.289799988269806
164000,-0.311363965272903,-0.287900000810623
164500,-0.31228432059288,-0.286199986934662
165000,-0.310208022594452,-0.284700006246567
165500,-0.307208806276321,-0.283199995756149
166000,-0.301883608102798,-0.281899988651276
166500,-0.307785511016846,-0.280299991369247
167000,-0.308997184038162,-0.278899997472763
167500,-0.313988596200943,-0.277300000190735
168000,-0.311596930027008,-0.275700002908707
168500,-0.30665996670723,-0.274100005626678
169000,-0.302202790975571,-0.27250000834465
169500,-0.298738598823547,-0.270900011062622
170000,-0.297300815582275,-0.269499987363815
170500,-0.281692117452621,-0.268099993467331
171000,-0.274882525205612,-0.266699999570847
171500,-0.267296582460403,-0.265500009059906
172000,-0.250943005084991,-0.264400005340576
172500,-0.242824673652649,-0.263300001621246
173000,-0.242149293422699,-0.262499988079071
173500,-0.237577825784683,-0.261799991130829
174000,-0.244357794523239,-0.261400014162064
174500,-0.237599164247513,-0.26120001077652
175000,-0.221354931592941,-0.26129999756813
175500,-0.216546088457108,-0.261599987745285
176000,-0.194699585437775,-0.262199997901916
176500,-0.190616235136986,-0.262899994850159
177000,-0.184067457914352,-0.263700008392334
177500,-0.182291477918625,-0.264499992132187
178000,-0.174709290266037,-0.265500009059906
178500,-0.168262153863907,-0.266499996185303
179000,-0.160975337028503,-0.267500013113022
179500,-0.156944468617439,-0.268599987030029
180000,-0.156946539878845,-0.269699990749359
180500,-0.155720815062523,-0.270700007677078
181000,-0.157436162233353,-0.271600008010864
181500,-0.147989183664322,-0.272399991750717
182000,-0.154812529683113,-0.272899985313415
182500,-0.157926455140114,-0.273200005292892
183000,-0.160637602210045,-0.273099988698959
183500,-0.166319221258163,-0.27250000834465
184000,-0.1643495708704,-0.271499991416931
184500,-0.162259861826897,-0.270099997520447
185000,-0.153408005833626,-0.268099993467331
185500,-0.145595267415047,-0.265500009059906
186000,-0.142358615994453,-0.262499988079071
186500,-0.135098159313202,-0.258700013160706
187000,-0.126578763127327,-0.25450000166893
187500,-0.119484633207321,-0.249799996614456
188000,-0.108445562422276,-0.244599997997284
188500,-0.094673402607441,-0.238999992609024
189000,-0.084812588989735,-0.232899993658066
189500,-0.074414007365704,-0.226500004529953
190000,-0.071535401046276,-0.219699993729591
190500,-0.069067433476448,-0.212699994444847
191000,-0.064819231629372,-0.205300003290176
191500,-0.063921041786671,-0.197699993848801
192000,-0.060486111789942,-0.189500004053116
192500,-0.059582594782114,-0.181099995970726
193000,-0.057620365172625,-0.172700002789497
193500,-0.051370654255152,-0.164499998092651
194000,-0.048610836267471,-0.156299993395805
194500,-0.04370342195034,-0.148499995470047
195000,-0.039902798831463,-0.140900000929832
195500,-0.040614631026983,-0.133100003004074
196000,-0.040017727762461,-0.125300005078316
196500,-0.039349131286144,-0.117499999701977
197000,-0.040205523371697,-0.109700001776218
197500,-0.039179060608149,-0.101899996399879
198000,-0.037181302905083,-0.094099998474121
198500,-0.041006840765476,-0.086300000548363
199000,-0.036001093685627,-0.078299999237061
199500,-0.033270660787821,-0.070699997246265
200000,-0.029965788125992,-0.063100002706051
200500,-0.027886217460036,-0.055399999022484
201000,-0.025058818981052,-0.047499999403954
201500,-0.022503912448883,-0.039599999785423
202000,-0.022102737799287,-0.03150000050664
202500,-0.022839495912194,-0.023399999365211
203000,-0.025759385898709,-0.01549999974668
203500,-0.027933435514569,-0.007699999958277
204000,-0.030235869809985,1.00E-04
204500,-0.028722375631332,0.007699999958277
205000,-0.029208729043603,0.0152000002563
205500,-0.02635769546032,0.022299999371171
206000,-0.023162789642811,0.028899999335408
206500,-0.019574023783207,0.034800000488758
207000,-0.017508732154965,0.03999999910593
207500,-0.013396196998656,0.044300001114607
208000,-0.014164263382554,0.047699999064207
208500,-0.014095399528742,0.05009999871254
209000,-0.014102810993791,0.051300000399351
209500,-0.014229279942811,0.051500000059605
210000,-0.016200874000788,0.050700001418591
210500,-0.018834030255675,0.048900000751019
211000,-0.014983002096415,0.045800000429154
211500,-0.013517942279577,0.041499998420477
212000,-0.015256641432643,0.035999998450279
212500,-0.015673037618399,0.029200000688434
213000,-0.017085591331124,0.021299999207258
213500,-0.019351191818714,0.012699999846518
214000,-0.02209840528667,0.003100000089034
214500,-0.020764177665114,-0.006899999920279
215000,-0.021746868267655,-0.017400000244379
215500,-0.021807841956616,-0.028300000354648
216000,-0.022235997021198,-0.039000000804663
216500,-0.0237418692559,-0.049499999731779
217000,-0.022058259695768,-0.059500001370907
217500,-0.024825999513269,-0.068899996578693
218000,-0.026004377752543,-0.077500000596047
218500,-0.027185855433345,-0.085199996829033
219000,-0.029815049842,-0.091899998486042
219500,-0.032943941652775,-0.097499996423721
220000,-0.032172970473766,-0.102099999785423
220500,-0.030681381002069,-0.105700001120567
221000,-0.032050628215075,-0.108499996364117
221500,-0.03293114900589,-0.110600002110004
222000,-0.03276988491416,-0.112000003457069
222500,-0.035532236099243,-0.112800002098084
223000,-0.035993449389935,-0.112999998033047
223500,-0.036930207163096,-0.113099999725819
224000,-0.04075376316905,-0.112800002098084
224500,-0.041250709444285,-0.112499997019768
225000,-0.043548546731472,-0.112400002777576
225500,-0.047323428094387,-0.112400002777576
226000,-0.052074436098337,-0.112700000405312
226500,-0.056928500533104,-0.113499999046326
227000,-0.06374479085207,-0.114600002765656
227500,-0.063868097960949,-0.11599999666214
228000,-0.063580334186554,-0.117700003087521
228500,-0.061360973864794,-0.119499996304512
229000,-0.05966442078352,-0.121299996972084
229500,-0.065361380577087,-0.1233000010252
230000,-0.070712119340897,-0.125300005078316
230500,-0.06733912229538,-0.127000004053116
231000,-0.064145214855671,-0.128499999642372
231500,-0.068791344761849,-0.129700005054474
232000,-0.065017879009247,-0.13060000538826
232500,-0.073088057339192,-0.131099998950958
233000,-0.075658708810806,-0.131400004029274
233500,-0.077407509088516,-0.131300002336502
234000,-0.087973654270172,-0.130700007081032
234500,-0.096333473920822,-0.129899993538857
235000,-0.103383898735046,-0.128700003027916
235500,-0.111107677221298,-0.127399995923042
236000,-0.115413919091225,-0.125799998641014
236500,-0.118563421070576,-0.12389999628067
237000,-0.123811542987823,-0.121699996292591
237500,-0.123901009559631,-0.119400002062321
238000,-0.136153817176819,-0.116899996995926
238500,-0.140530973672867,-0.114399999380112
239000,-0.138251110911369,-0.112000003457069
239500,-0.139002948999405,-0.109600000083447
240000,-0.146237298846245,-0.107500001788139
240500,-0.149316430091858,-0.105700001120567
241000,-0.154533043503761,-0.104299999773502
241500,-0.162448406219482,-0.103299997746944
242000,-0.155641511082649,-0.102899998426437
242500,-0.158402159810066,-0.103000000119209
243000,-0.149295777082443,-0.103699997067451
243500,-0.148276478052139,-0.104999996721745
244000,-0.145303308963776,-0.10700000077486
244500,-0.150174900889397,-0.109700001776218
245000,-0.15710437297821,-0.113099999725819
245500,-0.150264650583267,-0.117299996316433
246000,-0.142912834882736,-0.122100003063679
246500,-0.139867380261421,-0.127399995923042
247000,-0.137440204620361,-0.133200004696846
247500,-0.135904848575592,-0.139400005340576
248000,-0.131228163838387,-0.145999997854233
248500,-0.127642095088959,-0.152700006961823
249000,-0.119611516594887,-0.159299999475479
249500,-0.121710628271103,-0.16609999537468
250000,-0.123673066496849,-0.172700002789497
250500,-0.127240806818008,-0.179399996995926
251000,-0.140915155410767,-0.186100006103516
251500,-0.130985125899315,-0.1925999969244
252000,-0.131632760167122,-0.199200004339218
252500,-0.133412659168243,-0.205799996852875
253000,-0.131750524044037,-0.212500005960464
253500,-0.130957558751106,-0.219300001859665
254000,-0.137639969587326,-0.226199999451637
254500,-0.133437559008598,-0.233300000429153
255000,-0.138512954115868,-0.240500003099442
255500,-0.134718060493469,-0.248099997639656
256000,-0.132082507014275,-0.255899995565414
256500,-0.14510777592659,-0.263599991798401
257000,-0.149937212467194,-0.271499991416931
257500,-0.146308690309525,-0.279700011014938
258000,-0.147940963506699,-0.288100004196167
258500,-0.143485054373741,-0.296700000762939
259000,-0.150248199701309,-0.305500000715256
259500,-0.157212644815445,-0.314300000667572
260000,-0.164897873997688,-0.323100000619888
260500,-0.163241788744926,-0.331800013780594
261000,-0.174728378653526,-0.340200006961822
261500,-0.174390807747841,-0.348199993371963
262000,-0.183016732335091,-0.355699986219406
262500,-0.171305477619171,-0.36269998550415
263000,-0.167016118764877,-0.368900001049042
263500,-0.174112498760223,-0.374500006437302
264000,-0.179325044155121,-0.379900008440018
264500,-0.184280052781105,-0.384700000286102
265000,-0.182544946670532,-0.388700008392334
265500,-0.178545907139778,-0.392100006341934
266000,-0.17294254899025,-0.394800007343292
266500,-0.179279640316963,-0.396800011396408
267000,-0.176029533147812,-0.398099988698959
267500,-0.181496545672417,-0.398799985647202
268000,-0.177303567528725,-0.398900002241135
268500,-0.171989217400551,-0.398699998855591
269000,-0.169773310422897,-0.398299992084503
269500,-0.154817596077919,-0.397799998521805
270000,-0.146213918924332,-0.397100001573563
270500,-0.135935574769974,-0.396499991416931
271000,-0.126228511333466,-0.395900011062622
271500,-0.113339215517044,-0.395700007677078
272000,-0.108699753880501,-0.395500004291534
272500,-0.098712474107742,-0.395700007677078
273000,-0.096359096467495,-0.395999997854233
273500,-0.093858122825623,-0.396499991416931
274000,-0.086826607584953,-0.397399991750717
274500,-0.084187544882298,-0.39860001206398
275000,-0.086471907794476,-0.400099992752075
275500,-0.084983289241791,-0.401899993419647
276000,-0.08250042796135,-0.403600007295608
276500,-0.076291248202324,-0.405299991369247
277000,-0.07099499553442,-0.406899988651276
277500,-0.065758392214775,-0.408300012350082
278000,-0.066697202622891,-0.409299999475479
278500,-0.061411153525114,-0.409799993038178
279000,-0.058657176792622,-0.409299999475479
279500,-0.058764457702637,-0.407999992370606
280000,-0.054543666541576,-0.405800014734268
280500,-0.052245486527681,-0.402599990367889
281000,-0.05171437561512,-0.398499995470047
281500,-0.046902790665627,-0.393500000238419
282000,-0.045641180127859,-0.387800008058548
282500,-0.04307871684432,-0.381000012159348
283000,-0.03927656263113,-0.373299986124039
283500,-0.039193071424961,-0.364699989557266
284000,-0.03393791988492,-0.355399996042252
284500,-0.03700552508235,-0.345499992370606
285000,-0.035525344312191,-0.334500014781952
285500,-0.035875644534826,-0.323199987411499
286000,-0.033514756709337,-0.311800003051758
286500,-0.034558828920126,-0.300799995660782
287000,-0.033506385982037,-0.290100008249283
287500,-0.035250507295132,-0.279900014400482
288000,-0.037300575524569,-0.270300000905991
288500,-0.044434774667025,-0.261500000953674
289000,-0.047866355627775,-0.253300011157989
289500,-0.049697455018759,-0.245399996638298
290000,-0.054124906659126,-0.238299995660782
290500,-0.062148533761501,-0.232099995017052
291000,-0.068639546632767,-0.226699993014336
291500,-0.078419633209705,-0.222000002861023
292000,-0.090791344642639,-0.217999994754791
292500,-0.096730522811413,-0.215399995446205
293000,-0.107160694897175,-0.213499993085861
293500,-0.115818180143833,-0.212300002574921
294000,-0.119066581130028,-0.21170000731945
294500,-0.124136418104172,-0.211899995803833
295000,-0.130276054143906,-0.212500005960464
295500,-0.139645829796791,-0.213699996471405
296000,-0.146387964487076,-0.215200006961822
296500,-0.162239611148834,-0.217299997806549
297000,-0.160805210471153,-0.219699993729591
297500,-0.160956218838692,-0.222399994730949
298000,-0.172733545303345,-0.225299999117851
298500,-0.182139545679092,-0.228200003504753
299000,-0.184688046574593,-0.231299996376038
299500,-0.183658823370934,-0.234300002455711
300000,-0.191634863615036,-0.237200006842613
300500,-0.187608599662781,-0.239800006151199
301000,-0.184325709939003,-0.225500002503395
301500,-0.173488974571228,-0.211099997162819
302000,-0.1698087900877,-0.196299999952316
302500,-0.165031805634499,-0.181099995970726
303000,-0.166854575276375,-0.165800005197525
303500,-0.162203386425972,-0.150099992752075
304000,-0.151532903313637,-0.13400000333786


==> valence_68.csv <==
"timestamp","value","ground_truth"
500,0.259806156158447,-0.041999999433756
1000,0.263270765542984,-0.041999999433756
1500,0.261446893215179,-0.041999999433756
2000,0.253831803798676,-0.041999999433756
2500,0.244602411985397,-0.041999999433756
3000,0.23237156867981,-0.041999999433756
3500,0.219242572784424,-0.041999999433756
4000,0.215702220797539,-0.037599999457598
4500,0.207395166158676,-0.026699999347329
5000,0.201781004667282,-0.015699999406934
5500,0.205865189433098,-0.004800000227988
6000,0.210873752832413,0.006099999882281
6500,0.217397034168243,0.017100000753999
7000,0.218811482191086,0.028000000864267
7500,0.220982894301414,0.038899999111891
8000,0.228631421923637,0.049899999052286
8500,0.232032477855682,0.0608000010252
9000,0.233884230256081,0.071699999272823
9500,0.234718680381775,0.082699999213219
10000,0.235661581158638,0.093599997460842
10500,0.231840550899506,0.104500003159046
11000,0.232564747333527,0.115500003099442
11500,0.232252925634384,0.122000001370907
12000,0.22849602997303,0.122000001370907
12500,0.229532152414322,0.122000001370907
13000,0.223661631345749,0.122000001370907
13500,0.218287140130997,0.122000001370907
14000,0.211212456226349,0.122000001370907
14500,0.204559579491615,0.122000001370907
15000,0.197825506329536,0.122000001370907
15500,0.19082909822464,0.122000001370907
16000,0.187161326408386,0.122000001370907
16500,0.185295939445496,0.122000001370907
17000,0.181112065911293,0.122000001370907
17500,0.175880402326584,0.121699996292591
18000,0.181293934583664,0.116800002753735
18500,0.176367104053497,0.106899999082088
19000,0.175751850008965,0.096900001168251
19500,0.17140032351017,0.086999997496605
20000,0.170011654496193,0.077100001275539
20500,0.176091223955154,0.067100003361702
21000,0.174068599939346,0.057199999690056
21500,0.170229882001877,0.0472999997437
22000,0.168439507484436,0.037300001829863
22500,0.168133407831192,0.027400000020862
23000,0.169265031814575,0.017500000074506
23500,0.169123873114586,0.007499999832362
24000,0.176125258207321,-0.002400000113994
24500,0.174350425601006,-0.012299999594689
25000,0.173765316605568,-0.021999999880791
25500,0.17317022383213,-0.027000000700355
26000,0.168753579258919,-0.027000000700355
26500,0.1688482016325,-0.027000000700355
27000,0.16945905983448,-0.027000000700355
27500,0.168262332677841,-0.027000000700355
28000,0.165847182273865,-0.027000000700355
28500,0.159296199679375,-0.027000000700355
29000,0.160380482673645,-0.027000000700355
29500,0.158568039536476,-0.027000000700355
30000,0.158194184303284,-0.027000000700355
30500,0.158467307686806,-0.027000000700355
31000,0.159724533557892,-0.027000000700355
31500,0.161327436566353,-0.027300000190735
32000,0.154342159628868,-0.028300000354648
32500,0.151311337947845,-0.029300000518561
33000,0.146483719348908,-0.030300000682473
33500,0.14436662197113,-0.031300000846386
34000,0.143560752272606,-0.032299999147654
34500,0.142663672566414,-0.033300001174212
35000,0.136246725916862,-0.034299999475479
35500,0.135106801986694,-0.035300001502037
36000,0.13665509223938,-0.036299999803305
36500,0.134633228182793,-0.037300001829863
37000,0.12843856215477,-0.03830000013113
37500,0.126440644264221,-0.039299998432398
38000,0.122738622128963,-0.040300000458956
38500,0.120855465531349,-0.041299998760223
39000,0.119574002921581,-0.041999999433756
39500,0.118426963686943,-0.041999999433756
40000,0.113616742193699,-0.041999999433756
40500,0.114219322800636,-0.043099999427795
41000,0.110488712787628,-0.044799998402596
41500,0.108854867517948,-0.046500001102686
42000,0.105514094233513,-0.048300001770258
42500,0.102471567690372,-0.050000000745058
43000,0.104910023510456,-0.051699999719858
43500,0.099482625722885,-0.05350000038743
44000,0.100978173315525,-0.05519999936223
44500,0.101769849658012,-0.05689999833703
45000,0.096458978950977,-0.058699999004603
45500,0.095488354563713,-0.060400001704693
46000,0.094982080161572,-0.062100000679493
46500,0.09234268963337,-0.063900001347065
47000,0.093743667006493,-0.065600000321865
47500,0.092989213764668,-0.067299999296665
48000,0.090838439762592,-0.068000003695488
48500,0.089310310781002,-0.068000003695488
49000,0.088821724057198,-0.068000003695488
49500,0.084717206656933,-0.068000003695488
50000,0.083550043404102,-0.068000003695488
50500,0.084664911031723,-0.068000003695488
51000,0.08826956897974,-0.068000003695488
51500,0.085762016475201,-0.068000003695488
52000,0.08386255055666,-0.068000003695488
52500,0.08280336111784,-0.068000003695488
53000,0.080800577998161,-0.068000003695488
53500,0.081315532326698,-0.068000003695488
54000,0.076293170452118,-0.068000003695488
54500,0.074840009212494,-0.068000003695488
55000,0.071470059454441,-0.068000003695488
55500,0.069134384393692,-0.068000003695488
56000,0.06364032626152,-0.068000003695488
56500,0.064500585198402,-0.068000003695488
57000,0.060647960752249,-0.068000003695488
57500,0.059711784124374,-0.068000003695488
58000,0.058825191110373,-0.068000003695488
58500,0.056900624185801,-0.068000003695488
59000,0.056906554847956,-0.068000003695488
59500,0.053010445088148,-0.068000003695488
60000,0.050438601523638,-0.068000003695488
60500,0.053427681326866,-0.068000003695488
61000,0.047332409769297,-0.068000003695488
61500,0.044806461781263,-0.068000003695488
62000,0.04642403498292,-0.068000003695488
62500,0.049616307020187,-0.068000003695488
63000,0.051610685884953,-0.068000003695488
63500,0.055463667958975,-0.068000003695488
64000,0.052189715206623,-0.068000003695488
64500,0.054258156567812,-0.068000003695488
65000,0.05348352342844,-0.068000003695488
65500,0.054969113320112,-0.068000003695488
66000,0.057824321091175,-0.068000003695488
66500,0.057933334261179,-0.068000003695488
67000,0.061288367956877,-0.068000003695488
67500,0.058335155248642,-0.068000003695488
68000,0.052920494228602,-0.068000003695488
68500,0.053147539496422,-0.068000003695488
69000,0.053391218185425,-0.068000003695488
69500,0.051639258861542,-0.068000003695488
70000,0.053518123924732,-0.068000003695488
70500,0.051092803478241,-0.068000003695488
71000,0.048530600965023,-0.068000003695488
71500,0.04958488419652,-0.068000003695488
72000,0.038352973759174,-0.068000003695488
72500,0.036945756524801,-0.068000003695488
73000,0.031926441937685,-0.068000003695488
73500,0.026925826445222,-0.068000003695488
74000,0.022414213046432,-0.068000003695488
74500,0.028736904263496,-0.068000003695488
75000,0.022784728556872,-0.068000003695488
75500,0.021481731906533,-0.068000003695488
76000,0.018525924533606,-0.068000003695488
76500,0.023438828065991,-0.068000003695488
77000,0.020994497463107,-0.068000003695488
77500,0.020947640761733,-0.068000003695488
78000,0.015742456540465,-0.068000003695488
78500,0.012781899422407,-0.068000003695488
79000,0.000892229087185,-0.068000003695488
79500,0.001279769465327,-0.068000003695488
80000,0.012025352567434,-0.068000003695488
80500,0.019337188452482,-0.068000003695488
81000,0.028142107650638,-0.068000003695488
81500,0.032494053244591,-0.068000003695488
82000,0.032858975231648,-0.068000003695488
82500,0.035560198128224,-0.068000003695488
83000,0.038605082780123,-0.068000003695488
83500,0.039104010909796,-0.068000003695488
84000,0.035524688661099,-0.068000003695488
84500,0.040302138775587,-0.068000003695488
85000,0.040368489921093,-0.068000003695488
85500,0.041959539055824,-0.068000003695488
86000,0.040406115353108,-0.068000003695488
86500,0.038720346987248,-0.068000003695488
87000,0.040909335017204,-0.068000003695488
87500,0.040292225778103,-0.068000003695488
88000,0.036030918359757,-0.068000003695488
88500,0.036508597433567,-0.068000003695488
89000,0.03435593098402,-0.068000003695488
89500,0.03238045424223,-0.068000003695488
90000,0.031652573496103,-0.068000003695488
90500,0.033013228327036,-0.068000003695488
91000,0.030520234256983,-0.068000003695488
91500,0.030408257618547,-0.068000003695488
92000,0.02652527205646,-0.068000003695488
92500,0.024765633046627,-0.068000003695488
93000,0.021969122812152,-0.068000003695488
93500,0.027316551655531,-0.068000003695488
94000,0.025986913591623,-0.068000003695488
94500,0.027044009417296,-0.068000003695488
95000,0.028262624517083,-0.068000003695488
95500,0.02621048502624,-0.068000003695488
96000,0.029542727395892,-0.068000003695488
96500,0.026231318712235,-0.068000003695488
97000,0.025139126926661,-0.068000003695488
97500,0.022335179150105,-0.068000003695488
98000,0.018248781561852,-0.068000003695488
98500,0.017912933602929,-0.068000003695488
99000,0.019147215411067,-0.068000003695488
99500,0.021067513152957,-0.068000003695488
100000,0.021954346448183,-0.068000003695488
100500,0.020565189421177,-0.068000003695488
101000,0.019896453246474,-0.068000003695488
101500,0.020167805254459,-0.068000003695488
102000,0.016797322779894,-0.068000003695488
102500,0.019254675135017,-0.068000003695488
103000,0.018475936725736,-0.068000003695488
103500,0.020943542942405,-0.068000003695488
104000,0.022988371551037,-0.068000003695488
104500,0.023503717035055,-0.068000003695488
105000,0.02140543051064,-0.068000003695488
105500,0.025246638804674,-0.068000003695488
106000,0.025386178866029,-0.068000003695488
106500,0.025984808802605,-0.066899999976158
107000,0.021274469792843,-0.0641999989748
107500,0.02275344915688,-0.061500001698732
108000,0.024637635797262,-0.058699999004603
108500,0.024457206949592,-0.056000001728535
109000,0.017422987148166,-0.053300000727177
109500,0.020720150321722,-0.050500001758337
110000,0.015769027173519,-0.047800000756979
110500,0.018588423728943,-0.045099999755621
111000,0.014922602102161,-0.042300000786781
111500,0.016586117446423,-0.039599999785423
112000,0.015624452382326,-0.036899998784065
112500,0.014900760725141,-0.034099999815226
113000,0.01349138841033,-0.031399998813868
113500,0.015670884400606,-0.028699999675155
114000,0.017718955874443,-0.027000000700355
114500,0.020062770694494,-0.027000000700355
115000,0.022325405851007,-0.027000000700355
115500,0.024506350979209,-0.027000000700355
116000,0.024302178993821,-0.027000000700355
116500,0.023899177089334,-0.027000000700355
117000,0.023324731737375,-0.027000000700355
117500,0.023700058460236,-0.027000000700355
118000,0.023121614009142,-0.027000000700355
118500,0.022002408280969,-0.027000000700355
119000,0.020968094468117,-0.027000000700355
119500,0.017729014158249,-0.027000000700355
120000,0.012803710997105,-0.027000000700355
120500,0.010822783224285,-0.027000000700355
121000,0.006054767873138,-0.027000000700355
121500,0.003616111818701,-0.027000000700355
122000,0.004394161980599,-0.027000000700355
122500,0.005616779439151,-0.027000000700355
123000,0.007014950271696,-0.027000000700355
123500,0.006728294305503,-0.027000000700355
124000,0.008635757490993,-0.027000000700355
124500,0.003185268258676,-0.027000000700355
125000,0.003471146570519,-0.027000000700355
125500,0.006614555604756,-0.027000000700355
126000,0.007741579320282,-0.027000000700355
126500,0.007735869847238,-0.027000000700355
127000,0.008968643844128,-0.027000000700355
127500,0.008745571598411,-0.027000000700355
128000,0.006335605867207,-0.027000000700355
128500,0.007100979797542,-0.027000000700355
129000,0.007723708637059,-0.027000000700355
129500,0.010163976810873,-0.027000000700355
130000,0.011185474693775,-0.027000000700355
130500,0.013153244741261,-0.027000000700355
131000,0.013395288959146,-0.027000000700355
131500,0.014263285323978,-0.027000000700355
132000,0.017226949334145,-0.027000000700355
132500,0.015922056511045,-0.027000000700355
133000,0.015990227460861,-0.027000000700355
133500,0.014567316509783,-0.027000000700355
134000,0.01493869163096,-0.027000000700355
134500,0.013046852312982,-0.027000000700355
135000,0.009907157160342,-0.027000000700355
135500,0.009079710580409,-0.027000000700355
136000,0.009900944307446,-0.027000000700355
136500,0.008861883543432,-0.027000000700355
137000,0.007439147680998,-0.027000000700355
137500,0.007545490283519,-0.027000000700355
138000,0.008858577348292,-0.027000000700355
138500,0.010018000379205,-0.027000000700355
139000,0.008413356728852,-0.027000000700355
139500,0.008892824873328,-0.027000000700355
140000,0.009592142887414,-0.027000000700355
140500,0.009242576546967,-0.027000000700355
141000,0.009810675866902,-0.027000000700355
141500,0.010076961480081,-0.027000000700355
142000,0.012505536898971,-0.027000000700355
142500,0.016627181321383,-0.027000000700355
143000,0.016401872038841,-0.027000000700355
143500,0.015809634700418,-0.027000000700355
144000,0.017001310363412,-0.027000000700355
144500,0.017001505941153,-0.027000000700355
145000,0.018606944009662,-0.027000000700355
145500,0.016377836465836,-0.027000000700355
146000,0.015571091324091,-0.027000000700355
146500,0.0180106125772,-0.027000000700355
147000,0.015543806366623,-0.027000000700355
147500,0.015312450937927,-0.027000000700355
148000,0.014826363883913,-0.027000000700355
148500,0.015331510454416,-0.027000000700355
149000,0.012029435485602,-0.027000000700355
149500,0.011142438277602,-0.027000000700355
150000,0.011367534287274,-0.027000000700355
150500,0.011240709573031,-0.027000000700355
151000,0.013750583864749,-0.027000000700355
151500,0.013796880841255,-0.027000000700355
152000,0.00978865288198,-0.027000000700355
152500,0.010070499964058,-0.027000000700355
153000,0.010390159673989,-0.027000000700355
153500,0.008885756134987,-0.027000000700355
154000,0.007935461588204,-0.027000000700355
154500,0.005492872558534,-0.027000000700355
155000,0.005543367005885,-0.027000000700355
155500,0.005692068021744,-0.027000000700355
156000,0.005752876866609,-0.027000000700355
156500,0.005561253987253,-0.027000000700355
157000,0.002336596138775,-0.027000000700355
157500,0.000776120403316,-0.027000000700355
158000,0.003516904311255,-0.027000000700355
158500,0.004411515779793,-0.027000000700355
159000,0.005137981846929,-0.027000000700355
159500,0.00757188629359,-0.027000000700355
160000,0.008175488561392,-0.027000000700355
160500,0.006225836463273,-0.027000000700355
161000,0.006112397182733,-0.027000000700355
161500,0.005180357489735,-0.027000000700355
162000,0.005195827689022,-0.027000000700355
162500,0.00460308836773,-0.027000000700355
163000,0.005435577593744,-0.027000000700355
163500,0.004947683773935,-0.027000000700355
164000,0.004467287100852,-0.027000000700355
164500,0.007398973219097,-0.027000000700355
165000,0.008733937516809,-0.027000000700355
165500,0.009997078217566,-0.027000000700355
166000,0.011505304835737,-0.027000000700355
166500,0.011680429801345,-0.027000000700355
167000,0.00930904224515,-0.027000000700355
167500,0.007892574183643,-0.027000000700355
168000,0.009015820920467,-0.027000000700355
168500,0.011096192523837,-0.027000000700355
169000,0.013825635425747,-0.027000000700355
169500,0.01486284378916,-0.027000000700355
170000,0.015042982064188,-0.027000000700355
170500,0.01654552295804,-0.027000000700355
171000,0.01773695088923,-0.027000000700355
171500,0.01923319324851,-0.027000000700355
172000,0.019628679379821,-0.027000000700355
172500,0.01935151964426,-0.027000000700355
173000,0.021545607596636,-0.027000000700355
173500,0.020098416134715,-0.027000000700355
174000,0.020588412880898,-0.027000000700355
174500,0.017810242250562,-0.027000000700355
175000,0.018409680575132,-0.027000000700355
175500,0.018368400633335,-0.027000000700355
176000,0.018013700842857,-0.027000000700355
176500,0.015303013846278,-0.027000000700355
177000,0.012656293809414,-0.027000000700355
177500,0.014157299883664,-0.027000000700355
178000,0.014744088985026,-0.027000000700355
178500,0.014685023576021,-0.027000000700355
179000,0.014139070175588,-0.027000000700355
179500,0.013170740567148,-0.027000000700355
180000,0.008676996454597,-0.027000000700355
180500,0.007271294482052,-0.027000000700355
181000,0.006745739839971,-0.027000000700355
181500,0.006273723207414,-0.027000000700355
182000,0.007110306061804,-0.027000000700355
182500,0.006489199586213,-0.027000000700355
183000,0.004954402334988,-0.027000000700355
183500,0.001193572767079,-0.027000000700355
184000,-0.003930384293199,-0.027000000700355
184500,-0.004917527548969,-0.027000000700355
185000,-0.004670915193856,-0.027000000700355
185500,-0.0057817036286,-0.027000000700355
186000,-0.003885935293511,-0.027000000700355
186500,-0.001750802854076,-0.027000000700355
187000,-0.003392508486286,-0.027000000700355
187500,-0.001101000700146,-0.027000000700355
188000,0.001265570521355,-0.027000000700355
188500,-0.004170432686806,-0.027000000700355
189000,-0.010808783583343,-0.027000000700355
189500,-0.008405910804868,-0.027000000700355
190000,-0.009248327463865,-0.027000000700355
190500,-0.01150680705905,-0.027000000700355
191000,-0.012192326597869,-0.027000000700355
191500,-0.009826591238379,-0.027000000700355
192000,-0.009838093072176,-0.027000000700355
192500,-0.01233731303364,-0.027000000700355
193000,-0.013021791353822,-0.027000000700355
193500,-0.005106172524393,-0.027000000700355
194000,-0.000391895533539,-0.027000000700355
194500,0.001818481367081,-0.027000000700355
195000,0.004227883648127,-0.027000000700355
195500,-0.003699300577864,-0.027000000700355
196000,-0.018781460821629,-0.027000000700355
196500,-0.049798976629973,-0.027000000700355
197000,-0.078823730349541,-0.027000000700355
197500,-0.104101493954659,-0.027000000700355
198000,-0.132515549659729,-0.027000000700355
198500,-0.151797726750374,-0.027000000700355
199000,-0.168983668088913,-0.027000000700355
199500,-0.175927326083183,-0.027000000700355
200000,-0.183602601289749,-0.027000000700355
200500,-0.177904203534126,-0.027000000700355
201000,-0.161421656608582,-0.025100000202656
201500,-0.153108716011047,-0.0168999992311
202000,-0.143443062901497,-0.006599999964237
202500,-0.129671275615692,0.003299999982119
203000,-0.114007286727428,0.013500000350177
203500,-0.100119143724442,0.023399999365211
204000,-0.088418886065483,0.033300001174212
204500,-0.076447650790215,0.043499998748303
205000,-0.063222728669643,0.053599998354912
205500,-0.050627246499062,0.06360000371933
206000,-0.042444027960301,0.073499999940395
206500,-0.035463284701109,0.080399997532368
207000,-0.0308674313128,0.087300002574921
207500,-0.026010183617473,0.087300002574921
208000,-0.023413643240929,0.087300002574921
208500,-0.021235685795546,0.085400000214577
209000,-0.017996272072196,0.077200002968311
209500,-0.017828205600381,0.066899999976158
210000,-0.016870029270649,0.05689999833703
210500,-0.016654293984175,0.046799998730421
211000,-0.012852190993726,0.036899998784065
211500,-0.011289224028587,0.026900000870228
212000,-0.01161202788353,0.016799999400973
212500,-0.010981882922351,0.006699999794364
213000,-0.008509676903486,-0.003299999982119
213500,-0.005628507118672,-0.013299999758601
214000,-0.001829102402553,-0.020300000905991
214500,-0.00064208015101,-0.028200000524521
215000,-0.000476914749015,-0.029200000688434
215500,-0.000396775372792,-0.030200000852347
216000,0.000591504096519,-0.031199999153614
216500,0.000618863094132,-0.032200001180172
217000,-0.000947794236708,-0.03319999948144
217500,-0.000152781896759,-0.034200001507998
218000,-0.002454414730892,-0.035199999809265
218500,-0.002679973607883,-0.036200001835823
219000,-0.003117927117273,-0.03830000013113
219500,-0.001523745013401,-0.04109999909997
220000,0.000545634131413,-0.043800000101328
220500,-0.001981106353924,-0.046500001102686
221000,0.001359676709399,-0.049300000071526
221500,0.002198127564043,-0.05180000141263
222000,0.001281237229705,-0.05350000038743
222500,-0.006691382732242,-0.055300001055002
223000,-0.021626939997077,-0.057000000029802
223500,-0.0443294942379,-0.058699999004603
224000,-0.079696163535118,-0.060499999672175
224500,-0.083154186606407,-0.062199998646975
225000,-0.097103849053383,-0.063900001347065
225500,-0.11049585044384,-0.065700002014637
226000,-0.129524692893028,-0.067400000989437
226500,-0.147085890173912,-0.068000003695488
227000,-0.169780090451241,-0.068000003695488
227500,-0.179829463362694,-0.068000003695488
228000,-0.173829257488251,-0.068000003695488
228500,-0.186606571078301,-0.068000003695488
229000,-0.192908853292465,-0.068000003695488
229500,-0.188429445028305,-0.068000003695488
230000,-0.181655794382095,-0.068000003695488
230500,-0.179038509726524,-0.068000003695488
231000,-0.157033935189247,-0.068000003695488
231500,-0.137943923473358,-0.068000003695488
232000,-0.124531134963036,-0.068000003695488
232500,-0.112398743629456,-0.068000003695488
233000,-0.103402562439442,-0.068000003695488
233500,-0.103318132460117,-0.068000003695488
234000,-0.093876481056213,-0.068000003695488
234500,-0.086799919605255,-0.068000003695488
235000,-0.077405966818333,-0.068000003695488
235500,-0.070417292416096,-0.068000003695488
236000,-0.065077155828476,-0.068000003695488
236500,-0.05643205344677,-0.068000003695488
237000,-0.047754507511854,-0.068000003695488
237500,-0.037583094090223,-0.068000003695488
238000,-0.031018454581499,-0.068000003695488
238500,-0.031547170132399,-0.068000003695488
239000,-0.022618247196078,-0.068000003695488
239500,-0.015568247996271,-0.068000003695488
240000,-0.015903521329165,-0.069499999284744
240500,-0.016049195080996,-0.072499997913838
241000,-0.010078436695039,-0.075499996542931
241500,-0.013939901255071,-0.078500002622604
242000,-0.017467636615038,-0.081500001251698
242500,-0.016093332320452,-0.084299996495247
243000,-0.019424673169851,-0.087300002574921
243500,-0.016026401892305,-0.090300001204014
244000,-0.014683638699353,-0.093000002205372
244500,-0.015589899383485,-0.095799997448921
245000,-0.013266986235976,-0.098800003528595
245500,-0.013482835143805,-0.101800002157688
246000,-0.014105179347098,-0.104800000786781
246500,-0.016415569931269,-0.107600003480911
247000,-0.015984868630767,-0.109700001776218
247500,-0.013320065103471,-0.110299997031689
248000,-0.017542734742165,-0.105700001120567
248500,-0.019332828000188,-0.101000003516674
249000,-0.019100254401565,-0.0962999984622
249500,-0.025315161794424,-0.091499999165535
250000,-0.030430590733886,-0.086999997496605
250500,-0.03477542847395,-0.082299999892712
251000,-0.03566200658679,-0.077500000596047
251500,-0.034853469580412,-0.073100000619888
252000,-0.033972203731537,-0.068499997258186
252500,-0.03285650908947,-0.063799999654293
253000,-0.037601090967655,-0.05909999832511
253500,-0.037022009491921,-0.054299999028444
254000,-0.037747140973806,-0.049800001084805
254500,-0.047519601881504,-0.046000000089407
255000,-0.047452379018068,-0.042199999094009
255500,-0.04976112022996,-0.041999999433756
256000,-0.050962556153536,-0.041999999433756
256500,-0.049585800617933,-0.041999999433756
257000,-0.05099319294095,-0.041999999433756
257500,-0.056783262640238,-0.041999999433756
258000,-0.054478641599417,-0.041999999433756
258500,-0.054121565073729,-0.041999999433756
259000,-0.057017330080271,-0.041999999433756
259500,-0.056977052241564,-0.041999999433756
260000,-0.054750971496105,-0.041999999433756
260500,-0.060179948806763,-0.041999999433756
261000,-0.062316108494997,-0.041999999433756
261500,-0.059859655797482,-0.041999999433756
262000,-0.056099858134985,-0.041999999433756
262500,-0.056733623147011,-0.041999999433756
263000,-0.055728420615196,-0.041999999433756
263500,-0.05078548938036,-0.041999999433756
264000,-0.048751093447209,-0.041999999433756
264500,-0.045264080166817,-0.041999999433756
265000,-0.036602046340704,-0.041999999433756
265500,-0.034178551286459,-0.041999999433756
266000,-0.032488845288754,-0.041999999433756
266500,-0.030609048902989,-0.041999999433756
267000,-0.031789638102055,-0.041999999433756
267500,-0.030412156134844,-0.041999999433756
268000,-0.029407786205411,-0.041999999433756
268500,-0.030740292742848,-0.041999999433756
269000,-0.029192129150033,-0.041999999433756
269500,-0.028072699904442,-0.041999999433756
270000,-0.025113105773926,-0.041999999433756
270500,-0.030499154701829,-0.041999999433756
271000,-0.030835095793009,-0.041999999433756
271500,-0.03133387118578,-0.041999999433756
272000,-0.03005294315517,-0.041999999433756
272500,-0.029771499335766,-0.041999999433756
273000,-0.026085056364536,-0.041999999433756
273500,-0.022928483784199,-0.041999999433756
274000,-0.021908005699515,-0.041999999433756
274500,-0.024500325322151,-0.041999999433756
275000,-0.023475518450141,-0.041999999433756
275500,-0.019686933606863,-0.041999999433756
276000,-0.019043359905481,-0.041999999433756
276500,-0.021036870777607,-0.041999999433756
277000,-0.02606537565589,-0.041999999433756
277500,-0.034611210227013,-0.041999999433756
278000,-0.037487581372261,-0.041999999433756
278500,-0.045032747089863,-0.041999999433756
279000,-0.044319245964289,-0.041999999433756
279500,-0.04202938452363,-0.041999999433756
280000,-0.042129933834076,-0.041999999433756
280500,-0.041559740900993,-0.041999999433756
281000,-0.044907104223967,-0.041999999433756
281500,-0.044455155730248,-0.041999999433756
282000,-0.042036101222038,-0.041999999433756
282500,-0.040406327694655,-0.041999999433756
283000,-0.035665135830641,-0.041999999433756
283500,-0.032942585647106,-0.041999999433756
284000,-0.029284389689565,-0.041999999433756
284500,-0.028142713010311,-0.041999999433756
285000,-0.026652539148927,-0.041999999433756
285500,-0.027915135025978,-0.041999999433756
286000,-0.02460353448987,-0.041999999433756
286500,-0.030171453952789,-0.041999999433756
287000,-0.020346011966467,-0.041999999433756
287500,-0.02052878588438,-0.041999999433756
288000,-0.020719520747662,-0.041999999433756
288500,-0.0194501131773,-0.041999999433756
289000,-0.017937341704965,-0.041999999433756
289500,-0.018533416092396,-0.041999999433756
290000,-0.01453700941056,-0.041999999433756
290500,-0.012587661854923,-0.041999999433756
291000,-0.012531333602965,-0.041999999433756
291500,-0.011230972595513,-0.041999999433756
292000,-0.006994719617069,-0.041999999433756
292500,-0.005781353451312,-0.041999999433756
293000,-0.003023058874533,-0.041999999433756
293500,-0.003080799477175,-0.041999999433756
294000,-0.002927897265181,-0.041999999433756
294500,-0.009735275991261,-0.041999999433756
295000,-0.011119495145977,-0.041999999433756
295500,-0.011914690025151,-0.041999999433756
296000,-0.012274054810405,-0.041999999433756
296500,-0.014776411466301,-0.041999999433756
297000,-0.013505379669368,-0.041999999433756
297500,-0.013402638025582,-0.041999999433756
298000,-0.017321161925793,-0.041999999433756
298500,-0.01924392580986,-0.041999999433756
299000,-0.018558997660875,-0.041999999433756
299500,-0.020208390429616,-0.041999999433756
300000,-0.019169792532921,-0.041999999433756
300500,-0.017710858955979,-0.041999999433756
301000,-0.017367860302329,-0.041999999433756
301500,-0.015323341824114,-0.041999999433756
302000,-0.0149742430076,-0.041999999433756
302500,-0.022040100768209,-0.041999999433756
303000,-0.023171368986368,-0.041999999433756
303500,-0.01923549734056,-0.041999999433756
304000,-0.017529031261802,-0.041999999433756

